Information Seeking in the Spirit of Learning: a Dataset for Conversational Curiosity

Open-ended human learning and information-seeking are increasingly mediated by digital assistants. However, such systems often ignore the user's pre-existing knowledge. Assuming a correlation between engagement and user responses such as "liking" messages or asking followup questions, we design a Wizard-of-Oz dialog task that tests the hypothesis that engagement increases when users are presented with facts related to what they know. Through crowd-sourcing of this experiment, we collect and release 14K dialogs (181K utterances) where users and assistants converse about geographic topics like geopolitical entities and locations. This dataset is annotated with pre-existing user knowledge, message-level dialog acts, grounding to Wikipedia, and user reactions to messages. Responses using a user's prior knowledge increase engagement. We incorporate this knowledge into a multi-task model that reproduces human assistant policies and improves over a BERT content model by 13 mean reciprocal rank points.

==> 2020_emnlp_curiosity/auto_fig/res.txt <==
PLOTTING ------------------------------------------------------
2020_emnlp_curiosity
Running 


==> 2020_emnlp_curiosity/commit_auto_fig/res.txt <==
PLOTTING ------------------------------------------------------
2020_emnlp_curiosity
/Users/pacrook/anaconda3/envs/curiosity/bin/python
Running /Users/pacrook/anaconda3/envs/curiosity/bin/python


==> 2020_emnlp_curiosity/commit_auto_fig/topics-full.txt <==
Aberdeen
Abkhazia
Afghanistan
Africa
African Union
Ahmedabad
Alabama
Alaska
Albania
Alberta
Algeria
Alps
Andhra Pradesh
Andorra
Angola
Anguilla
Antarctica
Antigua and Barbuda
Antisemitism
Arab League
Argentina
Arizona
Arkansas
Armenia
Aruba
Asia
Association football
Atlanta
Australia
Australian rules football
Austria
Azerbaijan
Bahrain
Bangladesh
Bankura district
Barbados
Beijing
Belarus
Belgium
Belize
Benin
Berlin
Bermuda
Bhutan
Bihar
Bolivia
Bosnia and Herzegovina
Botswana
Bratislava
Brazil
Bridgeport, Connecticut
British Columbia
British Virgin Islands
Brunei
Bulgaria
Burkina Faso
Burundi
California
Cambodia
Cameroon
Canada
Cape Verde
Cardiff
Cayman Islands
Central African Republic
Chad
Chennai
Chess
Chicago
Chile
China
Coimbatore
Colombia
Colorado
Colorado Springs, Colorado
Comoros
Cook Islands
Cornwall
Costa Rica
Croatia
Cuba
Cyprus
Democratic Republic of the Congo
Denmark
Denver
Djibouti
Dominica
Dominican Republic
Dorset
Dubai
East Timor
Ecuador
Egypt
El Salvador
England
Equatorial Guinea
Eritrea
Estonia
Eswatini
Ethiopia
Europe
European Union
Falkland Islands
Faroe Islands
Federated States of Micronesia
Fiji
Finland
Firefighting
Florida
France
Franz Josef Land
French Guiana
Gabon
Georgia (U.S. state)
Georgia (country)
Germany
Ghana
Glasgow
Greece
Greenland
Grenada
Guam
Guatemala
Guinea
Guinea-Bissau
Gujarat
Guyana
Haiti
Hamilton, Ontario
Helsinki
Himachal Pradesh
Honduras
Hong Kong
Houston
Hungary
Hyderabad
Iceland
Illinois
India
Indiana
Indonesia
Iowa
Iran
Iraq
Ireland
Islamabad
Isle of Man
Israel
Italy
Ivory Coast
Jamaica
Japan
Jersey
Jordan
Jämtland
Karachi
Karnataka
Kazakhstan
Kaziranga National Park
Kent
Kenya
Kerala
Kiribati
Kochi
Kolkata
Kollam
Korea
Kosovo
Kuala Lumpur
Kuwait
Kyrgyzstan
Ladakh
Lafayette, Louisiana
Lahore
Laos
Latvia
Lebanon
Lesotho
Liberia
Libya
Liechtenstein
Lincolnshire
Lithuania
London
Long Island
Luxembourg
Macau
Madagascar
Madurai
Maharashtra
Malawi
Malaysia
Maldives
Mali
Malta
Manila
Manitoba
Marshall Islands
Martinique
Massachusetts
Mauritania
Mauritius
Melbourne
Mesopotamia
Mexico
Michigan
Milwaukee
Minneapolis
Minnesota
Missouri
Mizoram
Moldova
Mongolia
Montreal
Morocco
Mozambique
Mumbai
Myanmar
Namibia
Nauru
Nepal
Netball
New Brunswick
New Jersey
New South Wales
New York (state)
New York City
New Zealand
Newfoundland and Labrador
Nicaragua
Niger
Nigeria
Niue
North America
North Carolina
North Dakota
North Korea
North Macedonia
North Sea
Northern Territory
Northwest Territories
Norway
Nova Scotia
Nunavut
Odisha
Oklahoma
Oman
Ontario
Ottawa
Pakistan
Palau
Panama
Papua New Guinea
Paraguay
Paris
Pennsylvania
Peru
Philippines
Pitcairn Islands
Poland
Portugal
Prince Edward Island
Puerto Rico
Póvoa de Varzim
Qatar
Quebec
Queensland
Republic of the Congo
Romania
Rugby league
Russia
Rwanda
Saint Helena
Saint Kitts and Nevis
Saint Lucia
Saint Petersburg
Saint Pierre and Miquelon
Saint Vincent and the Grenadines
Salt Lake City
Sambalpur
Samoa
San Marino
Saskatchewan
Scotland
Senegal
Serbia
Seychelles
Shanghai
Sheffield
Sierra Leone
Singapore
Slovakia
Slovenia
Solomon Islands
Somalia
Somerset
South Africa
South America
South Australia
South Dakota
South India
South Korea
South Sudan
Soviet Union
Sri Lanka
St. Louis
State of Palestine
Stockholm
Sudan
Suriname
Sussex
Svalbard
Sweden
Swimming
Switzerland
Sydney
Syria
São Tomé and Príncipe
TOGO
Taiwan
Tajikistan
Tamil Nadu
Tanzania
Texas
Thailand
The Bahamas
The Gambia
Thiruvananthapuram
Thrissur
Tibet
Tiruchirappalli
Tonga
Toronto
Trinidad and Tobago
Tristan da Cunha
Tunisia
Turkey
Turkmenistan
Tuvalu
Uganda
Ukraine
United Arab Emirates
United Kingdom
United States
United States Virgin Islands
Uruguay
Uttar Pradesh
Uttarakhand
Uzbekistan
Vanuatu
Vietnam
Vojvodina
Wales
Washington, D.C.
West Bengal
Western Australia
Western Sahara
Yemen
Yukon
Zambia
Zimbabwe

==> 2020_emnlp_curiosity/commit_auto_fig/topics.txt <==
All Topics
Abkhazia
Afghanistan
Africa
African Union
Ahmedabad
Alabama
Alaska
Albania
Alberta
Algeria
Andorra
Angola
Anguilla
Antarctica
Antigua and Barbuda
Antisemitism
Arab League
Argentina
Arizona
Arkansas
Armenia
Aruba
Association football
Atlanta
Australian rules football
Azerbaijan
Bahrain
Bangladesh
Bankura district
Barbados
Beijing
Belgium
Belize
Benin
Berlin
Bermuda
Bhutan
Bihar
Bolivia
Bosnia and Herzegovina
Botswana
Brazil
British Virgin Islands
Burkina Faso
Burundi
California
Cameroon
Canada
Cardiff
Cayman Islands
Central African Republic
Chad
Chennai
Chess
Chile
China
Colombia
Comoros
Cook Islands
Cornwall
Costa Rica
Croatia
Cyprus
Democratic Republic of the Congo
Denver
Dominica
Dominican Republic
Dubai
East Timor
Ecuador
Egypt
El Salvador
England
Eritrea
Estonia
Ethiopia
Europe
European Union
Falkland Islands
Faroe Islands
Federated States of Micronesia
Fiji
Finland
Firefighting
Florida
France
Franz Josef Land
French Guiana
Georgia (U.S. state)
Georgia (country)
Germany
Ghana
Glasgow
Greece
Greenland
Grenada
Guam
Guatemala
Guinea
Guinea-Bissau
Gujarat
Guyana
Haiti
Hamilton, Ontario
Helsinki
Himachal Pradesh
Honduras
Hong Kong
Houston
Hungary
Hyderabad
Iceland
Illinois
India
Indiana
Indonesia
Iowa
Iran
Iraq
Islamabad
Isle of Man
Israel
Italy
Ivory Coast
Jamaica
Japan
Jersey
Jämtland
Karachi
Karnataka
Kaziranga National Park
Kent
Kenya
Kerala
Kiribati
Kolkata
Kollam
Korea
Kosovo
Kuala Lumpur
Kuwait
Kyrgyzstan
Ladakh
Lafayette, Louisiana
Laos
Latvia
Lebanon
Lesotho
Liberia
Libya
Liechtenstein
Lincolnshire
Lithuania
London
Long Island
Luxembourg
Madagascar
Madurai
Maharashtra
Malawi
Malaysia
Maldives
Mali
Manila
Marshall Islands
Martinique
Massachusetts
Mauritania
Mauritius
Melbourne
Mesopotamia
Mexico
Milwaukee
Minneapolis
Minnesota
Mizoram
Moldova
Mongolia
Montreal
Morocco
Mozambique
Mumbai
Namibia
Nepal
Netball
New Brunswick
New Jersey
New York (state)
New York City
New Zealand
Newfoundland and Labrador
Nicaragua
Niger
Nigeria
Niue
North America
North Carolina
North Dakota
North Korea
North Macedonia
North Sea
Northern Territory
Northwest Territories
Norway
Nova Scotia
Nunavut
Odisha
Oklahoma
Oman
Ontario
Pakistan
Panama
Papua New Guinea
Paraguay
Paris
Pennsylvania
Pitcairn Islands
Poland
Portugal
Prince Edward Island
Póvoa de Varzim
Qatar
Quebec
Republic of the Congo
Rugby league
Russia
Rwanda
Saint Helena
Saint Kitts and Nevis
Saint Petersburg
Saint Vincent and the Grenadines
Sambalpur
Samoa
San Marino
Saskatchewan
Scotland
Senegal
Serbia
Seychelles
Shanghai
Sheffield
Sierra Leone
Singapore
Slovakia
Slovenia
Solomon Islands
Somalia
South Africa
South America
South Australia
South Dakota
South India
South Korea
Soviet Union
Sri Lanka
State of Palestine
Sudan
Suriname
Sussex
Svalbard
Sweden
Swimming
Switzerland
Sydney
Syria
São Tomé and Príncipe
TOGO
Taiwan
Tajikistan
Texas
Thailand
The Bahamas
The Gambia
Thiruvananthapuram
Thrissur
Tibet
Tiruchirappalli
Tonga
Toronto
Trinidad and Tobago
Tristan da Cunha
Tunisia
Turkey
Turkmenistan
Tuvalu
Uganda
United Arab Emirates
United States
United States Virgin Islands
Uruguay
Uttar Pradesh
Uttarakhand
Uzbekistan
Vanuatu
Vietnam
Vojvodina
Wales
Washington, D.C.
West Bengal
Western Australia
Yemen
Yukon
Zimbabwe
